Adjustment Criteria for Recovering Causal Effects from Missing Data

Confounding bias, missing data, and selection bias are three common obstacles to valid causal inference in the data sciences. Covariate adjustment is the most pervasive technique for recovering casual effects from confounding bias. In this paper, we introduce a covariate adjustment formulation for controlling confounding bias in the presence of missing-not-at-random data and develop a necessary and sufficient condition for recovering causal effects using the adjustment. We also introduce an adjustment formulation for controlling both confounding and selection biases in the presence of missing data and develop a necessary and sufficient condition for valid adjustment. Furthermore, we present an algorithm that lists all valid adjustment sets and an algorithm that finds a valid adjustment set containing the minimum number of variables, which are useful for researchers interested in selecting adjustment sets with desired properties.

==> Review.txt <==
Questions
    • 1. In which track has the paper been submitted? 
        ◦ Research track
    • 2. Please comment on the paper's fit within the scope of the conference and the chosen track. 
        ◦ The paper’s topic is of the interest to audiences who are working on estimating causal effects from data with missing variables, selection bias and confounding bias.
    • 3. Summary. Please give a summary of the paper, including its main strengths and weaknesses. 
        ◦ This paper discusses how to identify the variables needed to be adjusted for when estimating causal effects from missing not at random (MNAR) data.
       Strength: The paper provides theoretical guidance on determining whether a set of covariates is sufficient for estimating causal effects from MNAR data. It also provides an algorithm to search for the adjustment set with minimum number of variables.
Weakness:
1. The paper does not use any data to validate the theoretical results.
2. The presentations of the illustrative figures can be improved. For example, the definition for solid/hollow circles are only introduced until in Page 4 but are used in Page 2. The captions for the subfigures should be aligned.
    • 5. Detailed review with comments to the authors. Please comment in particular on the clarity of the presentation, the significance of the results, the novelty/originality of the approach, and the technical quality. Please provide a constructive review. 
        ◦ The problem is of practical importance. The theorems are sound. 

I have some minor comments. 

       In the example in Figure 2, what is the difference between this example and selection bias? In some literatures, a similar example is used to discuss selection bias: “In a typical study of the effect of a training program on earnings, subjects achieving higher incomes tend to report their earnings more frequently than those who earn less (Elias et. Al. 2014)”.                                                                                            
It seems to me that covariate R_ce in Figure 2 can also be viewed as a selection variable instead of a missing variable. Can the author elaborate this?
    • 6. Reproducibility. To what extent does the paper adhere to the best practices for reproducible research? 
        ◦ Not applicable. There is no data or code involved.
    • 7. Justification of the reproducibility score. Please comment on the pros and cons of the paper regarding reproducibility. 
        ◦ Not applicable. There is no data or code involved.
    • 8. Overall rating. 
        ◦ Weak accept: Borderline paper, tending to accept. 
    • 9. Reviewer's expertise 
        ◦ Medium: I have read key papers in this area, but have not published on it 
    • 10. Reviewer's confidence in the assigned score. 
        ◦ Very high: I am absolutely certain
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Reviewer #2 
Questions
    • 1. In which track has the paper been submitted? 
        ◦ Research track
    • 2. Please comment on the paper's fit within the scope of the conference and the chosen track. 
        ◦ The paper presents new results in causal inference, so it definitely
fits the research track. The type of causal inference is also in line
with PKDD/ECML though the topic is maybe not the most popular at the
venue.
    • 3. Summary. Please give a summary of the paper, including its main strengths and weaknesses. 
        ◦ The paper generalizes Pearl's backdoor criterion to the case of
missing data
    • 5. Detailed review with comments to the authors. Please comment in particular on the clarity of the presentation, the significance of the results, the novelty/originality of the approach, and the technical quality. Please provide a constructive review. 
        ◦ The authors give a farily detailed analysis of adjustment formula in
the presence of missing data. They first present (Def 6) a criterion
for a set of variables to satisfy the adjustment criterion in the
presence of missing data, then give a method for listing all such sets
as well as a minimum one.

As far as I can tell this is a fairly solid paper, the results are
nontrivial and rigorously proven. One drawback I see is that it is
purely theoretical and no learning algorithm or experimental procedure
are provided.
    • 6. Reproducibility. To what extent does the paper adhere to the best practices for reproducible research? 
        ◦ Not applicable. There is no data or code involved.
    • 7. Justification of the reproducibility score. Please comment on the pros and cons of the paper regarding reproducibility. 
        ◦ A theoretical paper
    • 8. Overall rating. 
        ◦ Accept: Good paper.
    • 9. Reviewer's expertise 
        ◦ Medium: I have read key papers in this area, but have not published on it 
    • 10. Reviewer's confidence in the assigned score. 
        ◦ High: I have understood the main arguments and have made 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


Reviewer #3 
Questions
    • 1. In which track has the paper been submitted? 
        ◦ Research track
    • 2. Please comment on the paper's fit within the scope of the conference and the chosen track. 
        ◦ Methods for recovering causal effects from missing data is clearly in trhe scope of the conference.
    • 3. Summary. Please give a summary of the paper, including its main strengths and weaknesses. 
        ◦ The authors present a m-adjustment formula for recovering causal effect in the presence of MNAR data and provide a necessary and sufficient graphical condition (m-adjustment criterion) for identifying a valid set of covariates. 
They also introduce a ms-adjustment criterion in the presence of both
selection bias and MNAR data. 
They develop an algorithm that lists all the valid adjustment sets in polynomial delay time, and an algorithm that finds a valid set containing the minimum number of variables. 
Overall, this paper is intersting, well written and technically sound. It extends prior work conducted by J.Tian and E.Bareinboim (and others) on the same topic. A minor remark though : I think that tthe lilmittaions of these prior works should be addressed and emphasized in order to make the contribution more significant.
    • 5. Detailed review with comments to the authors. Please comment in particular on the clarity of the presentation, the significance of the results, the novelty/originality of the approach, and the technical quality. Please provide a constructive review. 
        ◦ This paper is well written (although I did not check the proofs of the theorems), the algorithms and theoretical results are stated clearly and precisely, and an Appendix has been included so that this paper is self contained.
The theoretical results and the toy examples given seem sound to
me, indicating the usefulness of the proposed adjustment methods. 
    • 6. Reproducibility. To what extent does the paper adhere to the best practices for reproducible research? 
        ◦ Excellent. It provides excellent and complete information that make it easy to reproduce the results.
    • 7. Justification of the reproducibility score. Please comment on the pros and cons of the paper regarding reproducibility. 
        ◦ Algorithms are clearly stated and demonstrated 
    • 8. Overall rating. 
        ◦ Accept: Good paper.
    • 9. Reviewer's expertise 
        ◦ High: I have published on the topic 
    • 10. Reviewer's confidence in the assigned score. 
        ◦ High: I have understood the main arguments and have made high-level checks of the results 


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

